A Soft Humanoid Hand with In-Finger Visual Perception

We present a novel underactued humanoid five finger soft hand, the KIT \softhand, which is equipped with cameras in the fingertips and integrates a high performance embedded system for visual processing and control. We describe the actuation mechanism of the hand and the tendon-driven soft finger design with internally routed high-bandwidth flat-flex cables. For efficient on-board parallel processing of visual data from the cameras in each fingertip, we present a hybrid embedded architecture consisting of a field programmable logic array (FPGA) and a microcontroller that allows the realization of visual object segmentation based on convolutional neural networks. We evaluate the hand design by conducting durability experiments with one finger and quantify the grasp performance in terms of grasping force, speed and grasp success. The results show that the hand exhibits a grasp force of 31.8 N and a mechanical durability of the finger of more than 15.000 closing cycles. Finally, we evaluate the accuracy of visual object segmentation during the different phases of the grasping process using five different objects. Hereby, an accuracy above 90 % can be achieved.

==> figures/embedded_system_block_diagram_SW_t.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'embedded_system_block_diagram_SW_t.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450.23343785bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54532446)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.27633918,0.53120074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15480976\unitlength}\raggedright \end{minipage}}}%
    \put(0.48331309,0.68601049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17079555\unitlength}\raggedright \end{minipage}}}%
    \put(0.49071412,1.6408539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.3751332\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.28271683,0.35209305){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{Microcontroller}\\(STM32H7)\end{tabular}}}}%
    \put(0.48751987,0.62038461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15985788\unitlength}\raggedright \end{minipage}}}%
    \put(0.64003808,0.46136806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27933066\unitlength}\raggedright BRAM\end{minipage}}}%
    \put(0.64995608,0.42829899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27175845\unitlength}\raggedright 2700\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.54411397,0.33293797){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}DCMI\\Transmitter\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.69351538,0.50326122){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{Configurable Logic}\\(Artix 7 FPGA)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.21555128,0.25076159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}PWM\end{tabular}}}}%
    \put(0.20371337,0.06231161){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}M\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.1650024,0.13093553){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}H-Bridge \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.29556179,0.13261819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Encoder \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.34136739,0.24571342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}AB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.08911968,0.3832589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Serial\end{tabular}}}}%
    \put(0.03435518,0.41576178){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}PC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.07493773,0.30900312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}EtherCAT\end{tabular}}}}%
    \put(0.27778336,0.08571772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3×\end{tabular}}}}%
    \put(0.28119472,0.49925906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{Power Management}\\Out: 5V, 3V3,\\2V8, 1V8, 1V25, 1V\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.04499225,0.46239541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}48V\end{tabular}}}}%
    \put(0.04383676,0.11303982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}48V\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.29552778,0.03251077){\color[rgb]{0,0,0}\transparent{0.49019608}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}PCB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.0699883,0.26185679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}3×\\Buttons\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.66326362,0.06716706){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Serial Camera Configuration Bus\\+ 5×CS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.91894403,0.03186391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}2+5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.45451305,0.28788148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Ctrl\end{tabular}}}}%
    \put(0.45198185,0.39030511){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Serial\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.59874959,0.36378421){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10432831\unitlength}\raggedright \end{minipage}}}%
    \put(0.65892143,0.36378421){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10853511\unitlength}\raggedright kbit\end{minipage}}}%
    \put(0.78805503,0.44455452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0260821\unitlength}\raggedright \end{minipage}}}%
    \put(0.8007897,0.19041698){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}DCMI\\Receiver\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.95327712,0.18944939){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Camera\\5\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.79934027,0.38550794){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}DCMI\\Receiver\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.95182768,0.38454033){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Camera\\5\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(-0.13881335,0.71402308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.32431304\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.88406525,0.40693174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12731494\unitlength}\raggedright 3\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.09107516,1.07828716){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}DCMI\\Receiver\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.25372841,1.07725506){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Camera\\5\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{figures\embedded_system_block_diagram_SW_t.pdf}}%
    \put(0.86241915,0.50384328){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11660618\unitlength}\raggedright data\\ \end{minipage}}}%
    \put(0.86980555,0.38462311){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11660618\unitlength}\raggedright ctrl\\ \end{minipage}}}%
    \put(0.88502644,0.47647652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12731494\unitlength}\raggedright 8\\ \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/fingertip_force.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fingertip_force.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/fingertip_force.pdf}}%
    \put(0.15187032,0.07065661){\makebox(0,0)[lb]{\smash{thumb}}}%
    \put(0.31471322,0.07065661){\makebox(0,0)[lb]{\smash{index}}}%
    \put(0.4563591,0.07065661){\makebox(0,0)[lb]{\smash{middle}}}%
    \put(0.63790524,0.07065661){\makebox(0,0)[lb]{\smash{ring}}}%
    \put(0.78952618,0.07065661){\makebox(0,0)[lb]{\smash{little}}}%
    \put(0.45511272,0.00665012){\makebox(0,0)[lb]{\smash{Finger}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/fingertip_force.pdf}}%
    \put(0.0931005,0.16395461){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.0931005,0.28452818){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.0931005,0.4051015){\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.0931005,0.52567481){\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.07065661,0.64624838){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.07065661,0.7668217){\makebox(0,0)[lb]{\smash{11}}}%
    \put(0.07065661,0.88739501){\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.04821272,0.42394065){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Force in N}}}}%
    \put(0.34289327,0.9419985){\makebox(0,0)[lb]{\smash{\textbf{Fingertip Forces}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/fingertip_force.pdf}}%
  \end{picture}%
\endgroup%


==> figures/mechanism5F.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mechanism5F.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{176.73943948bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64675472)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.09506434,1.10174437){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39436884\unitlength}\raggedright \end{minipage}}}%
    \put(0.62231832,1.4961132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43509173\unitlength}\raggedright \end{minipage}}}%
    \put(0.64117202,3.92852119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.95562998\unitlength}\raggedright \end{minipage}}}%
    \put(0.63303486,1.32893509){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40722863\unitlength}\raggedright \end{minipage}}}%
    \put(0.03207607,0.5613858){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}M\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/mechanism5F.pdf}}%
    \put(0.13840335,0.5592621){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Motor\end{tabular}}}}%
    \put(0.14896211,0.44585749){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Movable Pulley Block\end{tabular}}}}%
    \put(0.75828637,0.32880029){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Little\end{tabular}}}}%
    \put(0.75682973,0.25561478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Ring\end{tabular}}}}%
    \put(0.75718957,0.18278925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Middle\end{tabular}}}}%
    \put(0.76099627,0.48450604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45652489\unitlength}\raggedright \end{minipage}}}%
    \put(0.18962824,0.10723541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}M\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/mechanism5F.pdf}}%
    \put(0.33512087,0.03600464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}M\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/mechanism5F.pdf}}%
    \put(0.75800665,0.10402416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Index\end{tabular}}}}%
    \put(0.75952214,0.03279327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Thumb\end{tabular}}}}%
  \end{picture}%
\endgroup%

